When Is the Same Model Not the Same Service? A Measurement Study of Hosted Open-Weight LLM APIs

Open-weight large language models (LLMs) are usually named as model artifacts, but production users often consume them as hosted API services. This paper argues that the operational unit is a service object: a provider-specific, time-varying endpoint defined by model variant, protocol behavior, context capacity, listed price, latency and throughput distribution, reliability, and task feasibility. Using sampled request logs, provider metadata, compatibility probes, pricing snapshots, and continuous latency measurements collected by AI Ping during Q4 2025, we study how this service layer changes the meaning of "the same model." Three empirical patterns emerge. First, observed demand is concentrated but persistent across versions: in the displayed family aggregate, the largest family carries 32.0% of relative demand and the top five carry 87.4%, with a Gini coefficient of 0.693, while older variants remain active after newer releases. Second, supply and use separate: provider listing breadth does not imply realized adoption, and listed prices are more anchored than latency, throughput, context length, protocol support, and error semantics. Third, task mix matters: applications induce different token-length regimes, so provider choice is a constrained decision over provider-model-task-time tuples rather than a lookup by model name. In two representative counterfactuals under observed feasibility constraints, routing lowers Qwen3-32B cost by 37.8% and raises DeepSeek-V3.2 average throughput by about 90% relative to direct official access. The results support a measurement view of hosted open-weight LLMs as heterogeneous services, not static catalog entries. We open-source the measurement methodology and reproduction artifacts at https://github.com/haoruilee/llm_api_measurement_study to support result reproduction.

==> artifacts/compatibility_probe_templates.json <==
{
  "openai_chat_completions": {
    "method": "POST",
    "path": "/v1/chat/completions",
    "headers": {
      "Authorization": "Bearer <API_KEY>",
      "Content-Type": "application/json"
    },
    "body": {
      "model": "<MODEL>",
      "messages": [
        {
          "role": "system",
          "content": "You are a concise compatibility probe."
        },
        {
          "role": "user",
          "content": "Return exactly the string: probe-ok"
        }
      ],
      "temperature": 0,
      "stream": true
    },
    "expected": {
      "streaming_chunks": true,
      "nonempty_text": true,
      "stable_error_schema_on_failure": true
    }
  },
  "anthropic_messages": {
    "method": "POST",
    "path": "/v1/messages",
    "headers": {
      "x-api-key": "<API_KEY>",
      "anthropic-version": "2023-06-01",
      "Content-Type": "application/json"
    },
    "body": {
      "model": "<MODEL>",
      "max_tokens": 16,
      "messages": [
        {
          "role": "user",
          "content": "Return exactly the string: probe-ok"
        }
      ],
      "temperature": 0,
      "stream": true
    },
    "expected": {
      "streaming_chunks": true,
      "nonempty_text": true,
      "stable_error_schema_on_failure": true
    }
  }
}


==> artifacts/figure1_model_demand.csv <==
model_family,normalized_request_volume
DeepSeek-V3/R1,100.0
DeepSeek-V3.2,79.16
Qwen3-32B,40.0
Qwen2.5-72B,33.18
Qwen3-235B-A22B,21.15
DeepSeek-V3.1,17.08
GLM-4.7,7.79
MiniMax-M2.1,3.49
Kimi-K2,2.60
Qwen3-Coder-480B-A35B,2.31
GLM-4.6,2.09
Qwen3-30B-A3B,1.61
Qwen3-VL,1.26
MiniMax-M2,0.66
Qwen2.5-14B,0.54
QwQ-32B,0.0005


==> artifacts/measurement_schema.csv <==
field,level,type,public_release,description
measurement_window,event,string,yes,Measurement window or date bucket in Beijing time.
provider_id,provider,string,conditional,Provider identifier or anonymized provider code.
model_variant,model,string,yes,Provider-visible model or variant name.
model_family,model,string,yes,Family aggregate used for public summary figures.
protocol,provider_model,string,yes,OpenAI-compatible Anthropic-compatible or other protocol surface.
context_limit,provider_model,integer,yes,Advertised or observed context window.
input_tokens,event,integer,aggregate_only,Input token count or bucket.
output_tokens,event,integer,aggregate_only,Output token count or bucket.
completion_status,event,string,aggregate_only,Completed failed cancelled timeout or retried status.
retry_status,event,string,aggregate_only,Whether the request required retry or fallback.
ttft_ms,event,float,aggregate_only,Time to first token for streaming calls.
tps,event,float,aggregate_only,Output tokens per second during generation.
e2e_latency_ms,event,float,aggregate_only,End-to-end latency including prefill queueing and decode.
price_input,provider_model,float,yes,Listed input-token price at snapshot time.
price_output,provider_model,float,yes,Listed output-token price at snapshot time.
task_label,event,string,aggregate_only,Application category for labeled requests.
routing_policy,event,string,aggregate_only,Routing policy selected or applied.
normalization_denominator,figure,string,yes,Request count token count spend or displayed-set mass.
bootstrap_unit,figure,string,yes,Unit used for nonparametric uncertainty estimation.


==> artifacts/routing_counterfactual_summary.csv <==
model,estimand,baseline,observed_policy,request_count_approx,input_tokens_approx,output_tokens_approx,baseline_value,observed_value,effect_size,unit,known_limitations
Qwen3-32B,cost,official listed pricing,observed routed provider selection,1500000,1000000000,660000000,7355,4577,-37.8%,CNY,"Price-schedule counterfactual; quality equivalence retry cost failure rate truncation rate and tool/JSON conformance not fully released."
DeepSeek-V3.2,throughput,direct official access,observed routed provider selection,1000000,,,1.0,1.9,+90%,relative TPS,"Throughput counterfactual; requires p50/p90/p99 TTFT/TPS error-rate and length-stratified release for full independent validation."

